PyPotteryInk: One-Step Diffusion Model for Sketch to Publication-ready Archaeological Drawings

Archaeological pottery documentation traditionally requires a time-consuming manual process of converting pencil sketches into publication-ready inked drawings. I present PyPotteryInk, an open-source automated pipeline that transforms archaeological pottery sketches into standardised publication-ready drawings using a one-step diffusion model. Built on a modified img2img-turbo architecture, the system processes drawings in a single forward pass while preserving crucial morphological details and maintaining archaeologic documentation standards and analytical value. The model employs an efficient patch-based approach with dynamic overlap, enabling high-resolution output regardless of input drawing size. I demonstrate the effectiveness of the approach on a dataset of Italian protohistoric pottery drawings, where it successfully captures both fine details like decorative patterns and structural elements like vessel profiles or handling elements. Expert evaluation confirms that the generated drawings meet publication standards while significantly reducing processing time from hours to seconds per drawing. The model can be fine-tuned to adapt to different archaeological contexts with minimal training data, making it versatile across various pottery documentation styles. The pre-trained models, the Python library and comprehensive documentation are provided to facilitate adoption within the archaeological research community.

==> _extensions/mikemahoney218/arxiv/_extension.yml <==
title: ArXiv Template
author: Mike Mahoney
version: 0.2.3
contributes:
  formats:
    common:
      # define below YAML configuration common to all formats
#      filters:
        # You can include here Lua filters from your extension format
      shortcodes:
        # You can include here Lua filters defining shortcodes from your extension
        - shortcodes.lua
      knitr:
        opts_chunk:
          echo: false
      number-sections: true
    pdf:
      # define default configuration for the pdf version of your format
      documentclass: article
      linenumbers: false
      doublespacing: false
      authorcols: false
      # Content to add in header that your format is using
      header-includes: |
        \usepackage{arxiv}
        \usepackage{orcidlink}
        \usepackage{amsmath}
        \usepackage[T1]{fontenc}
      template-partials: ["partials/_authors.tex", "partials/title.tex", "partials/before-body.tex"]
      mathfont: "Latin Modern Math"
      mainfont: "Latin Modern Roman"
      format-resources:
        # Add here the resources required for the PDF rendering
        - arxiv.sty
        - orcidlink.sty
    html:
      toc: true
      # Use a CSL file to style (https://www.zotero.org/styles/)
      csl: https://www.zotero.org/styles/chicago-author-date-16th-edition


==> _publish.yml <==
- source: template.qmd
  quarto-pub:
    - id: 376a9371-3109-4c1a-acd9-6a97a5dbfb6c
      url: 'https://quartopub.org/sites/mike/quarto-arxiv-template'

